Measurement of nuclear effects in neutrino-argon interactions using generalized kinematic imbalance variables with the MicroBooNE detector

We present a set of new generalized kinematic imbalance variables that can be measured in neutrino scattering. These variables extend previous measurements of kinematic imbalance on the transverse plane, and are more sensitive to modeling of nuclear effects. We demonstrate the enhanced power of these variables using simulation, and then use the MicroBooNE detector to measure them for the first time. We report flux-integrated single- and double-differential measurements of charged-current muon neutrino scattering on argon using a topolgy with one muon and one proton in the final state as a function of these novel kinematic imbalance variables. These measurements allow us to demonstrate that the treatment of charged current quasielastic interactions in GENIE version 2 is inadequate to describe data. Further, they reveal tensions with more modern generator predictions particularly in regions of phase space where final state interactions are important.

==> BinScheme.txt <==
SerialDeltaPn_DeltaAlpha3DqPlot

Bin # & Slice & Low edge & High edge

1 & #alpha_{3D} < 45^{o} & 0 & 0.1
2 & #alpha_{3D} < 45^{o} & 0.1 & 0.2
3 & #alpha_{3D} < 45^{o} & 0.2 & 0.3
4 & #alpha_{3D} < 45^{o} & 0.3 & 0.4
5 & #alpha_{3D} < 45^{o} & 0.4 & 0.85
6 & 45^{o} < #alpha_{3D} < 90^{o} & 0 & 0.1
7 & 45^{o} < #alpha_{3D} < 90^{o} & 0.1 & 0.2
8 & 45^{o} < #alpha_{3D} < 90^{o} & 0.2 & 0.3
9 & 45^{o} < #alpha_{3D} < 90^{o} & 0.3 & 0.4
10 & 45^{o} < #alpha_{3D} < 90^{o} & 0.4 & 0.55
11 & 45^{o} < #alpha_{3D} < 90^{o} & 0.55 & 0.85
12 & 90^{o} < #alpha_{3D} < 135^{o} & 0 & 0.08
13 & 90^{o} < #alpha_{3D} < 135^{o} & 0.08 & 0.15
14 & 90^{o} < #alpha_{3D} < 135^{o} & 0.15 & 0.23
15 & 90^{o} < #alpha_{3D} < 135^{o} & 0.23 & 0.3
16 & 90^{o} < #alpha_{3D} < 135^{o} & 0.3 & 0.38
17 & 90^{o} < #alpha_{3D} < 135^{o} & 0.38 & 0.45
18 & 90^{o} < #alpha_{3D} < 135^{o} & 0.45 & 0.85
19 & 135^{o} < #alpha_{3D} < 180^{o} & 0 & 0.08
20 & 135^{o} < #alpha_{3D} < 180^{o} & 0.08 & 0.15
21 & 135^{o} < #alpha_{3D} < 180^{o} & 0.15 & 0.23
22 & 135^{o} < #alpha_{3D} < 180^{o} & 0.23 & 0.3
23 & 135^{o} < #alpha_{3D} < 180^{o} & 0.3 & 0.4
24 & 135^{o} < #alpha_{3D} < 180^{o} & 0.4 & 0.85


SerialDeltaAlpha3Dq_DeltaPnPlot

Bin # & Slice & Low edge & High edge

1 & p_{n} < 0.2 GeV/c & 0 & 35
2 & p_{n} < 0.2 GeV/c & 35 & 70
3 & p_{n} < 0.2 GeV/c & 70 & 92
4 & p_{n} < 0.2 GeV/c & 92 & 114
5 & p_{n} < 0.2 GeV/c & 114 & 136
6 & p_{n} < 0.2 GeV/c & 136 & 158
7 & p_{n} < 0.2 GeV/c & 158 & 180
8 & 0.2 < p_{n} < 0.4 GeV/c & 0 & 25
9 & 0.2 < p_{n} < 0.4 GeV/c & 25 & 50
10 & 0.2 < p_{n} < 0.4 GeV/c & 50 & 70
11 & 0.2 < p_{n} < 0.4 GeV/c & 70 & 90
12 & 0.2 < p_{n} < 0.4 GeV/c & 90 & 110
13 & 0.2 < p_{n} < 0.4 GeV/c & 110 & 130
14 & 0.2 < p_{n} < 0.4 GeV/c & 130 & 150
15 & 0.2 < p_{n} < 0.4 GeV/c & 150 & 180
16 & p_{n} > 0.4 GeV/c & 0 & 35
17 & p_{n} > 0.4 GeV/c & 35 & 70
18 & p_{n} > 0.4 GeV/c & 70 & 90
19 & p_{n} > 0.4 GeV/c & 90 & 110
20 & p_{n} > 0.4 GeV/c & 110 & 130
21 & p_{n} > 0.4 GeV/c & 130 & 145
22 & p_{n} > 0.4 GeV/c & 145 & 180




==> README.txt <==
# CC1p0π README

The DataRelease.root file contains the data release for the manuscript "Measurement of nuclear effects in neutrino-argon interactions using generalized kinematic imbalance variables with the MicroBooNE detector"
Namely, it includes the data cross section results with the total uncertainties (denoted as eg. "TotalUnc_DeltaPn"), the covariance matrices (denoted as eg. "Cov_DeltaPn"), and the additional smearing matrix Ac (denoted as eg. "Ac_DeltaPn") by which theory predictions need to be multiplied before they are compared to the reported results. The Ac matrices need to first be applied on independent theory predictions, before the division by the bin width takes place.

The double-differential results are denoted as eg. "SerialDeltaPn_DeltaAlpha3Dq". That means that the results as a function of "DeltaPn" in slices of "DeltaAlpha3Dq" are reported in these histograms.

The cross sections are reported in units of 10^{-38} cm^{2}/Ar and the bin width division has already taken place.

The covariance matrices are reported in units of 10^{-76} cm^{4}/Ar^{2}. 
Each bin entry needs to be divided by the bin area (i.e. x bin width * y bin width) before a chi2 GoF metric is calculated.

The x-axis of the Ac matrix corresponds to the variable of interest in true space.
The y-axis of the Ac matrix corresponds to the variable of interest in regularized space.
The Ac matrices need to first be applied on independent theory predictions, before the division by the bin width takes place.

To preserve the correlations across the different phase space parts, the double-differential measurements are reported as a function of a global bin number.
The file BinScheme.txt contains the matching of the global bin number to the actual phase-space limits.
Independent theory predictions comparing to the double-differential results need to use the aforementioned global-bin numbering scheme, multiply by the corresponding Ac matrix, isolate the relevant slices of the phase-space, and finally divide by the bin width. 


